TAPS: Connecting Certified and Adversarial Training

Training certifiably robust neural networks remains a notoriously hard problem. On one side, adversarial training optimizes under-approximations of the worst-case loss, which leads to insufficient regularization for certification, while on the other, sound certified training methods optimize loose over-approximations, leading to over-regularization and poor (standard) accuracy. In this work we propose TAPS, an (unsound) certified training method that combines IBP and PGD training to yield precise, although not necessarily sound, worst-case loss approximations, reducing over-regularization and increasing certified and standard accuracies. Empirically, TAPS achieves a new state-of-the-art in many settings, e.g., reaching a certified accuracy of $22\%$ on TinyImageNet for $\ell_\infty$-perturbations with radius $\epsilon=1/255$. We make our implementation and networks public at https://github.com/eth-sri/taps.

==> abbr.tsv <==
Proc. of International Conference on Learning Representations (ICLR) | .* International Conference on Learning Representations.*
Proc. of International Conference on Learning Representations (ICLR) | .*Proc. of ICLR.*
Proc. of International Conference on Machine Learning (ICML) | International Conference.*Machine Learning
Proc. of International Conference on Machine Learning (ICML) | .*Machine Learning, Proceedings of the .* International Conference.*
Proc. of International Conference on Machine Learning (ICML) | .*{ICML}.*
Proc. of International Conference on Machine Learning (ICML) | .*on Machine Learning.*
Proc. of International Conference on Machine Learning (ICML) | .*Proc. of ICML.*
Proc. of Knowledge Discovery (KDD) | The .* {ACM} {SIGKDD} International Conference on Knowledge Discovery
Proc. of Association for Computational Linguistics (ACL) | Proceedings of the .* Annual Meeting of the Association for Computational Linguistics
Proc. of Advances in Artificial Intelligence (AAAI) | .*{AAAI}.*
Neural Information Processing Systems (NeurIPS) | .*NeurIPS.*
Neural Information Processing Systems (NIPS) | .*Neural Information Processing Systems.*
Proc. of Computer Aided Verification (CAV) | .*{CAV}.*
Proc. of Computer Aided Verification (CAV) | .*Computer Aided Verification.*
Proc. of Uncertainty in Artificial Intelligence (UAI) | .*{UAI}.*
Proc. of International Joint Conference on Artificial Intelligence (IJCAI) | .*{IJCAI}.*
Proc. of Computer Vision and Pattern Recognition (CVPR) | .*{CVPR}.*
Proc. of Computer and Communications Security (CCS) | .* Computer and Communications Security
Proc. of Programming Language Design and Implementation (PLDI)| .*{PLDI}.*
Symposium on Security and Privacy (SSP) | .*Symposium on Security and Privacy.*


Proc. of International Conference on Learning Representations (ICLR) | .*ICLR.*


==> code/cifar10_training_quality.json <==
{
    "eps8.255": {
        "IBP": {
            "4": 0.3490000000000001,
            "8": 0.34890000000000015,
            "11": 0.3514,
            "14": 0.3552,
            "17": 0.3570000000000001,
            "20": 0.3557000000000001
        },
        "last_block_4": {
            "4": 0.3518999999999999,
            "8": 0.3553999999999998,
            "11": 0.35949999999999993,
            "14": 0.36599999999999994,
            "17": 0.3670999999999999,
            "20": 0.3663000000000001
        },
        "last_block_8": {
            "4": 0.32810000000000006,
            "8": 0.33369999999999983,
            "11": 0.3378,
            "14": 0.34540000000000015,
            "17": 0.34540000000000004,
            "20": 0.346
        },
        "last_block_11": {
            "4": 0.32359999999999994,
            "8": 0.3295,
            "11": 0.3351000000000001,
            "14": 0.34630000000000005,
            "17": 0.3496999999999999,
            "20": 0.35039999999999993
        },
        "last_block_14": {
            "4": 0.33,
            "8": 0.3358,
            "11": 0.34429999999999983,
            "14": 0.35109999999999997,
            "17": 0.35340000000000005,
            "20": 0.3539
        },
        "last_block_17": {
            "4": 0.3225000000000001,
            "8": 0.3297000000000001,
            "11": 0.33919999999999995,
            "14": 0.3442999999999999,
            "17": 0.348,
            "20": 0.34859999999999985
        },
        "last_block_20": {
            "4": 0.3321,
            "8": 0.3376,
            "11": 0.3446,
            "14": 0.34819999999999995,
            "17": 0.3534,
            "20": 0.35709999999999986
        }
    },
    "eps2.255": {
        "IBP": {
            "4": 0.5493000000000001,
            "8": 0.5520999999999999,
            "11": 0.5560999999999996,
            "14": 0.5586999999999998,
            "17": 0.5630999999999998,
            "20": 0.5691
        },
        "last_block_4": {
            "4": 0.5590000000000003,
            "8": 0.564,
            "11": 0.5702,
            "14": 0.5734000000000001,
            "17": 0.5788000000000002,
            "20": 0.5830999999999998
        },
        "last_block_8": {
            "4": 0.5419000000000004,
            "8": 0.5645000000000002,
            "11": 0.5698000000000002,
            "14": 0.5731,
            "17": 0.5791000000000004,
            "20": 0.5834000000000001
        },
        "last_block_11": {
            "4": 0.5059999999999999,
            "8": 0.5349,
            "11": 0.5759000000000002,
            "14": 0.5799000000000002,
            "17": 0.5852999999999999,
            "20": 0.5934
        },
        "last_block_14": {
            "4": 0.4880000000000001,
            "8": 0.5133,
            "11": 0.5493000000000001,
            "14": 0.5922,
            "17": 0.6004999999999999,
            "20": 0.6071
        },
        "last_block_17": {
            "4": 0.4333,
            "8": 0.4671999999999999,
            "11": 0.5098999999999999,
            "14": 0.5399000000000003,
            "17": 0.6276999999999998,
            "20": 0.6308999999999999
        },
        "last_block_20": {
            "4": 0.4452,
            "8": 0.47800000000000015,
            "11": 0.5119999999999998,
            "14": 0.5341000000000001,
            "17": 0.5835000000000001,
            "20": 0.6282000000000002
        }
    }
}

==> code/mnist_training_quality.json <==
{
    "eps0.1": {
        "IBP": {
            "4": 0.9798,
            "8": 0.9804999999999999,
            "11": 0.9811999999999999,
            "14": 0.9814,
            "17": 0.982,
            "20": 0.9819000000000001
        },
        "last_block_4": {
            "4": 0.9813000000000001,
            "8": 0.9823000000000001,
            "11": 0.9832,
            "14": 0.9836999999999999,
            "17": 0.9838999999999999,
            "20": 0.984
        },
        "last_block_8": {
            "4": 0.9711000000000001,
            "8": 0.9822999999999998,
            "11": 0.9832000000000001,
            "14": 0.9834999999999998,
            "17": 0.9836999999999998,
            "20": 0.9837
        },
        "last_block_11": {
            "4": 0.9497000000000002,
            "8": 0.9769000000000003,
            "11": 0.9846999999999997,
            "14": 0.9852,
            "17": 0.9852,
            "20": 0.9852
        },
        "last_block_14": {
            "4": 0.8921000000000001,
            "8": 0.9724999999999999,
            "11": 0.9825999999999999,
            "14": 0.9847000000000001,
            "17": 0.9849000000000001,
            "20": 0.9849000000000001
        },
        "last_block_17": {
            "4": 0.9002000000000001,
            "8": 0.9723999999999998,
            "11": 0.9825,
            "14": 0.9845999999999999,
            "17": 0.9851000000000001,
            "20": 0.9853999999999998
        },
        "last_block_20": {
            "4": 0.9588000000000002,
            "8": 0.9745,
            "11": 0.9823000000000001,
            "14": 0.9840999999999999,
            "17": 0.9845,
            "20": 0.9845
        }
    },
    "eps0.3": {
        "IBP": {
            "4": 0.9319000000000001,
            "8": 0.9330999999999997,
            "11": 0.9339,
            "14": 0.9434999999999999,
            "17": 0.9405999999999999,
            "20": 0.9448999999999997
        },
        "last_block_4": {
            "4": 0.9371,
            "8": 0.9429000000000001,
            "11": 0.9420000000000001,
            "14": 0.9481999999999999,
            "17": 0.9471,
            "20": 0.9485
        },
        "last_block_8": {
            "4": 0.9330000000000002,
            "8": 0.9423000000000001,
            "11": 0.9425000000000003,
            "14": 0.9511000000000001,
            "17": 0.9489000000000001,
            "20": 0.9517
        },
        "last_block_11": {
            "4": 0.9182000000000003,
            "8": 0.9343999999999998,
            "11": 0.9580999999999998,
            "14": 0.9622,
            "17": 0.9580000000000002,
            "20": 0.9626000000000001
        },
        "last_block_14": {
            "4": 0.9218000000000001,
            "8": 0.9369,
            "11": 0.9495000000000001,
            "14": 0.9597000000000002,
            "17": 0.9590000000000001,
            "20": 0.9641
        },
        "last_block_17": {
            "4": 0.9199999999999996,
            "8": 0.9352999999999999,
            "11": 0.9443999999999998,
            "14": 0.9613000000000002,
            "17": 0.9606000000000001,
            "20": 0.9618000000000001
        },
        "last_block_20": {
            "4": 0.9088000000000003,
            "8": 0.9307000000000002,
            "11": 0.9456000000000001,
            "14": 0.9622000000000002,
            "17": 0.9635000000000001,
            "20": 0.9729000000000002
        }
    }
}

==> code/propagation_invariance/cifar_results/eps0.0.json <==
{
    "model": "test_models/theory_test/cifar10/eps0/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.09147869050502777,
        0.18886254200935368,
        0.01622718368172646
    ],
    "local_PII": [
        0.1377369017601013,
        0.29413243689537055,
        0.04072633424997329
    ],
    "natural_PII": [
        0.1377369017601013,
        0.29413243689537055,
        0.04072633424997329
    ],
    "global_slackness": [
        0.09336572885513306,
        0.016602524107694625
    ],
    "local_slackness": [
        0.14005232267379764,
        0.041502059388160685
    ],
    "natural_slackness": [
        0.14005232267379764,
        0.041502059388160685
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0001_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0001/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.15013352036476135,
        0.31631474127769477,
        0.03520441138148308
    ],
    "local_PII": [
        0.22606893975734718,
        0.5026748218536378,
        0.09766972540616989
    ],
    "natural_PII": [
        0.22650108194351196,
        0.5072167571067809,
        0.09882023828029632
    ],
    "global_slackness": [
        0.15577521920204163,
        0.0363263366997242
    ],
    "local_slackness": [
        0.23333322844505305,
        0.09984298334121702
    ],
    "natural_slackness": [
        0.23378163118362433,
        0.10101932706832888
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0001_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0001/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.242421492934227,
        0.47310359082221976,
        0.08995337442159654
    ],
    "local_PII": [
        0.3653839940547943,
        0.5583304287910461,
        0.17084134607315066
    ],
    "natural_PII": [
        0.36611543631553645,
        0.5597068341255189,
        0.17166980586051944
    ],
    "global_slackness": [
        0.2506464719772339,
        0.0922720641493797
    ],
    "local_slackness": [
        0.37782288599014285,
        0.17268425533771511
    ],
    "natural_slackness": [
        0.3786151414871215,
        0.17353430044651036
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0001_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0001/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.15379675142765034,
        0.06425351219177247
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0001_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0001/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.12110158056020737,
        0.23427069027423866,
        0.023920061722397808
    ],
    "local_PII": [
        0.18492762889862063,
        0.3548432696342467,
        0.06237095901966095
    ],
    "natural_PII": [
        0.18533151164054867,
        0.3591162569522858,
        0.0632558903336525
    ],
    "global_slackness": [
        0.12507016956806183,
        0.024599966347217568
    ],
    "local_slackness": [
        0.1899072091341018,
        0.0637262462437153
    ],
    "natural_slackness": [
        0.19032356460094446,
        0.06462687072753906
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0001_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0001/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.09068956226110458,
        0.19060249574184418,
        0.016183730885386476
    ],
    "local_PII": [
        0.1352543933868408,
        0.29250809626579294,
        0.038947549480199815
    ],
    "natural_PII": [
        0.13562857961654662,
        0.2981447017192839,
        0.03981946032047272
    ],
    "global_slackness": [
        0.09279739856719971,
        0.01666854130923748
    ],
    "local_slackness": [
        0.13773394289016724,
        0.03973049898147583
    ],
    "natural_slackness": [
        0.13811219310760497,
        0.04061392036080361
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0005_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0005/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.2619783878326416,
        0.4895886142253876,
        0.07759296422004702
    ],
    "local_PII": [
        0.38463305616378773,
        0.7399393048286436,
        0.2373028369903564
    ],
    "natural_PII": [
        0.38694619250297546,
        0.7466453190803528,
        0.24384934258461002
    ],
    "global_slackness": [
        0.27216535806655884,
        0.08010958832502367
    ],
    "local_slackness": [
        0.40424615383148194,
        0.24474407861232753
    ],
    "natural_slackness": [
        0.4068960206031799,
        0.2516727605104447
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0005_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0005/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.3975003659725189,
        0.6709594111442563,
        0.1854941925287247
    ],
    "local_PII": [
        0.5571459403038028,
        0.7556955647468565,
        0.3416510817050934
    ],
    "natural_PII": [
        0.5600878559112551,
        0.7590875952720643,
        0.3462967387199402
    ],
    "global_slackness": [
        0.40288639068603516,
        0.18629151508808145
    ],
    "local_slackness": [
        0.5762095083236695,
        0.34328056006431573
    ],
    "natural_slackness": [
        0.5796769477844237,
        0.34822449851036075
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0005_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0005/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.24652668530941005,
        0.17875039432048795
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0005_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0005/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.20785163342952728,
        0.32062360420227054,
        0.049565012186765664
    ],
    "local_PII": [
        0.30888505678176864,
        0.4753421617984772,
        0.14002355873584746
    ],
    "natural_PII": [
        0.3109401635169985,
        0.4867956453800203,
        0.144938555932045
    ],
    "global_slackness": [
        0.21618586778640747,
        0.05037890889644623
    ],
    "local_slackness": [
        0.3227802186012269,
        0.14318466370105742
    ],
    "natural_slackness": [
        0.3250494984149934,
        0.14826963195800782
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0005_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0005/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.08571609109640121,
        0.1989659791707992,
        0.015308438222110273
    ],
    "local_PII": [
        0.13112819306850432,
        0.27524710965156557,
        0.03503601939082146
    ],
    "natural_PII": [
        0.13297326340675353,
        0.29871985082626346,
        0.03867190651893615
    ],
    "global_slackness": [
        0.08786054700613022,
        0.015941805088520045
    ],
    "local_slackness": [
        0.13360281596183773,
        0.035845511317253095
    ],
    "natural_slackness": [
        0.13547146739959726,
        0.039525958722829824
    ]
}

==> code/propagation_invariance/cifar_results/eps0.001_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.001/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.3625503480434418,
        0.5422523231506348,
        0.10416407442092895
    ],
    "local_PII": [
        0.5024574172496793,
        0.7811723182678225,
        0.3500345640659334
    ],
    "natural_PII": [
        0.5064743772029878,
        0.7846465551376344,
        0.36248300075531
    ],
    "global_slackness": [
        0.37727025151252747,
        0.10603367614746098
    ],
    "local_slackness": [
        0.5363580572128295,
        0.3626324358463288
    ],
    "natural_slackness": [
        0.5414212534904481,
        0.3761450237751007
    ]
}

==> code/propagation_invariance/cifar_results/eps0.001_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.001/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.5438564419746399,
        0.7347015988349918,
        0.23928394930362698
    ],
    "local_PII": [
        0.6911746232986448,
        0.7893149534225464,
        0.4699354971408842
    ],
    "natural_PII": [
        0.6943599398612974,
        0.7913263194084168,
        0.47828462810516365
    ],
    "global_slackness": [
        0.5445810556411743,
        0.22303684566020962
    ],
    "local_slackness": [
        0.7358684789657592,
        0.4664432284832002
    ],
    "natural_slackness": [
        0.7409325345993043,
        0.4755637087345123
    ]
}

==> code/propagation_invariance/cifar_results/eps0.001_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.001/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.3219655138492584,
        0.2980642760276795
    ]
}

==> code/propagation_invariance/cifar_results/eps0.001_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.001/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.29423221945762634,
        0.38299588427543624,
        0.07929064466953276
    ],
    "local_PII": [
        0.4234271031856537,
        0.534820631122589,
        0.219610710144043
    ],
    "natural_PII": [
        0.427313868522644,
        0.5478769406318663,
        0.2287215995073319
    ],
    "global_slackness": [
        0.30902040004730225,
        0.08084135301113131
    ],
    "local_slackness": [
        0.45054066400527953,
        0.22549057636260983
    ],
    "natural_slackness": [
        0.45512095870971675,
        0.23533089511394512
    ]
}

==> code/propagation_invariance/cifar_results/eps0.001_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.001/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.08168177306652069,
        0.18876170604228965,
        0.013281326900422576
    ],
    "local_PII": [
        0.12610685924291615,
        0.2526283823013305,
        0.030737452998757367
    ],
    "natural_PII": [
        0.12966827157735822,
        0.29426025748252865,
        0.037115130585432046
    ],
    "global_slackness": [
        0.08393579721450806,
        0.013832396610081196
    ],
    "local_slackness": [
        0.12854003820419313,
        0.03151434134840965
    ],
    "natural_slackness": [
        0.13214310996532444,
        0.03799476239085197
    ]
}

==> code/propagation_invariance/cifar_results/eps0.005_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.005/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.581142008304596,
        0.5989988125801089,
        0.21151147418022156
    ],
    "local_PII": [
        0.6510986833572389,
        0.7705230412483215,
        0.6548211210250856
    ],
    "natural_PII": [
        0.6566252108573915,
        0.773533105945587,
        0.666316968154907
    ],
    "global_slackness": [
        0.6499306559562683,
        0.21431033194065097
    ],
    "local_slackness": [
        0.780933961677551,
        0.762591045665741
    ],
    "natural_slackness": [
        0.7913652242660523,
        0.7951319869995116
    ]
}

==> code/propagation_invariance/cifar_results/eps0.005_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.005/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.7138885259628296,
        0.8276032726287843,
        0.49881628627777097
    ],
    "local_PII": [
        0.7505940025329589,
        0.817456924533844,
        0.7053935530662535
    ],
    "natural_PII": [
        0.7541313623428342,
        0.8172902018547058,
        0.7073487568855288
    ],
    "global_slackness": [
        0.8292134404182434,
        0.486162850522995
    ],
    "local_slackness": [
        0.9312472772598261,
        0.8276856839179995
    ],
    "natural_slackness": [
        0.9347941867828368,
        0.8429200410842896
    ]
}

==> code/propagation_invariance/cifar_results/eps0.005_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.005/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.5482016744613648,
        0.7485336401939393
    ]
}

==> code/propagation_invariance/cifar_results/eps0.005_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.005/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.590256929397583,
        0.5817252011299134,
        0.2489086670398712
    ],
    "local_PII": [
        0.6702701570510865,
        0.64638248796463,
        0.5429804391860964
    ],
    "natural_PII": [
        0.6740193655014038,
        0.6554204179763794,
        0.5554872953414917
    ],
    "global_slackness": [
        0.6606934666633606,
        0.24727804977893825
    ],
    "local_slackness": [
        0.8122748281478883,
        0.62245457572937
    ],
    "natural_slackness": [
        0.8215471279144286,
        0.6512209891319275
    ]
}

==> code/propagation_invariance/cifar_results/eps0.005_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.005/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.0693090558052063,
        0.1918852519273758,
        0.012287197020649912
    ],
    "local_PII": [
        0.10783454602956771,
        0.2083520217180252,
        0.021033498996496192
    ],
    "natural_PII": [
        0.12227668805122378,
        0.27903912177085877,
        0.03323785674870016
    ],
    "global_slackness": [
        0.07170000672340393,
        0.012649078896641734
    ],
    "local_slackness": [
        0.11018855531215671,
        0.02163931853473187
    ],
    "natural_slackness": [
        0.12489081311225889,
        0.03423045622706414
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0175_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0175/box_trained/fc_3layer/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.565175473690033,
        0.6482994868278502,
        0.46700599064826964
    ],
    "local_PII": [
        0.6764867841720577,
        0.7421683059692382,
        0.6755401917457581
    ],
    "natural_PII": [
        0.6881218555450439,
        0.7458027559280395,
        0.6606657622337343
    ],
    "global_slackness": [
        0.7546786069869995,
        0.4937037793159485
    ],
    "local_slackness": [
        0.8558684815406801,
        0.9483030473709105
    ],
    "natural_slackness": [
        0.8710859903335572,
        0.9610305545806886
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0175_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0175/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.6712180376052856,
        0.7879469619750977,
        0.6998014012336732
    ],
    "local_PII": [
        0.7681098650932312,
        0.803654942703247,
        0.6914840033531191
    ],
    "natural_PII": [
        0.7726261786460878,
        0.8099313984870911,
        0.6939453568458559
    ],
    "global_slackness": [
        0.9493712186813354,
        0.7898442292213439
    ],
    "local_slackness": [
        0.9767737583160402,
        0.959102405166626
    ],
    "natural_slackness": [
        0.9771763353347778,
        0.9606774102211001
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0175_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0175/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.759417937278747,
        0.9541701191902158
    ]
}

==> code/propagation_invariance/cifar_results/eps0.01_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.01/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.5961165428161621,
        0.5969248326301575,
        0.2947624495983124
    ],
    "local_PII": [
        0.6635456079483031,
        0.7592846639633178,
        0.683129838180542
    ],
    "natural_PII": [
        0.6718144172668458,
        0.7653358899116517,
        0.679183769798279
    ],
    "global_slackness": [
        0.715615451335907,
        0.2953088176727294
    ],
    "local_slackness": [
        0.8296103090286253,
        0.8833549375534054
    ],
    "natural_slackness": [
        0.8424197552680971,
        0.9085227627754211
    ]
}

==> code/propagation_invariance/cifar_results/eps0.01_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.01/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.7097775340080261,
        0.8084701817512513,
        0.6236463633537291
    ],
    "local_PII": [
        0.7614018534660341,
        0.8144901754379271,
        0.708657873249054
    ],
    "natural_PII": [
        0.7664111464500428,
        0.8174499788284304,
        0.7089342702865602
    ],
    "global_slackness": [
        0.8965176939964294,
        0.6568028437614439
    ],
    "local_slackness": [
        0.9585819885253903,
        0.932679461669922
    ],
    "natural_slackness": [
        0.9605509962081912,
        0.9420528690338137
    ]
}

==> code/propagation_invariance/cifar_results/eps0.01_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.01/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.6092737949371337,
        0.8953656099319455
    ]
}

==> code/propagation_invariance/cifar_results/eps0.01_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.01/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.5961428880691528,
        0.5909938513755797,
        0.34384366984367376
    ],
    "local_PII": [
        0.670933257293701,
        0.6278295744895936,
        0.6084704710960388
    ],
    "natural_PII": [
        0.675347579097748,
        0.6391328167915343,
        0.5979355012893677
    ],
    "global_slackness": [
        0.7739203572273254,
        0.33230765252113365
    ],
    "local_slackness": [
        0.8913692175865174,
        0.790172831058502
    ],
    "natural_slackness": [
        0.9011070231437687,
        0.8185498214721681
    ]
}

==> code/propagation_invariance/cifar_results/eps0.01_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.01/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.065280482172966,
        0.19107417690753936,
        0.011280953662097453
    ],
    "local_PII": [
        0.09732221468687058,
        0.1979116055250168,
        0.01824879988133907
    ],
    "natural_PII": [
        0.12117094472646715,
        0.27213376288414015,
        0.03278264556229115
    ],
    "global_slackness": [
        0.06772331893444061,
        0.011728101570904259
    ],
    "local_slackness": [
        0.09966095492839815,
        0.018833661308884614
    ],
    "natural_slackness": [
        0.12415471816062931,
        0.0339492846429348
    ]
}

==> code/propagation_invariance/cifar_results/eps0.02125_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.02125/box_trained/fc_3layer/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.8695772090911867,
        0.9740835695266722
    ]
}

==> code/propagation_invariance/cifar_results/eps0.02125_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.02125/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.974548409080505,
        0.9782578757286077
    ]
}

==> code/propagation_invariance/cifar_results/eps0.02125_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.02125/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.8062099313735962,
        0.9714321949958801
    ]
}

==> code/propagation_invariance/cifar_results/eps0.025_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.025/box_trained/fc_3layer/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.5270119309425354,
        0.6058489959716796,
        0.5258902928352355
    ],
    "local_PII": [
        0.6785037924766542,
        0.7282554857254028,
        0.6638907777786258
    ],
    "natural_PII": [
        0.6930920115470887,
        0.7349021530151366,
        0.6464965378761289
    ],
    "global_slackness": [
        0.756890058517456,
        0.6373572914123532
    ],
    "local_slackness": [
        0.8710568485260012,
        0.9677621520996094
    ],
    "natural_slackness": [
        0.8922030263900755,
        0.9747804343223571
    ]
}

==> code/propagation_invariance/cifar_results/eps0.025_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.025/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.6940175890922546,
        0.7601336393356322,
        0.6861345253944399
    ],
    "local_PII": [
        0.762885210609436,
        0.7938276621818544,
        0.7046225508689878
    ],
    "natural_PII": [
        0.7671089381217955,
        0.8050428302764893,
        0.7108553937911987
    ],
    "global_slackness": [
        0.952014684677124,
        0.8155100369453427
    ],
    "local_slackness": [
        0.9733896209716798,
        0.9662341099739075
    ],
    "natural_slackness": [
        0.974239900302887,
        0.964077226448059
    ]
}

==> code/propagation_invariance/cifar_results/eps0.025_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.025/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.8269332940101621,
        0.9718565417289734
    ]
}

==> code/propagation_invariance/cifar_results/eps0.025_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.025/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.4826533794403076,
        0.5365350792884827,
        0.4770620479583742
    ],
    "local_PII": [
        0.6875932226181029,
        0.6413107687950139,
        0.5997979164123536
    ],
    "natural_PII": [
        0.69378122253418,
        0.6564297818183901,
        0.5856749360084534
    ],
    "global_slackness": [
        0.7751843333244324,
        0.597469131565094
    ],
    "local_slackness": [
        0.9142637676239014,
        0.8943634510993955
    ],
    "natural_slackness": [
        0.9312590278625487,
        0.9027450256347654
    ]
}

==> code/propagation_invariance/cifar_results/eps0.025_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.025/adv_trained/fc_3layer/init_default/alpha5.0/model.ckpt",
    "global_PII": [
        0.06614910066127777,
        0.22343270933628082,
        0.016426081097126004
    ],
    "local_PII": [
        0.08607344429492951,
        0.22427703468799587,
        0.020559014263749117
    ],
    "natural_PII": [
        0.12819601788520812,
        0.2864370302677155,
        0.03913427719473841
    ],
    "global_slackness": [
        0.0693010613322258,
        0.016976753637194638
    ],
    "local_slackness": [
        0.08853565542697905,
        0.02103862066566944
    ],
    "natural_slackness": [
        0.13260673186779023,
        0.04111266229748727
    ]
}

==> code/propagation_invariance/cifar_results/eps0.03125_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.03125/box_trained/fc_3layer/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.9389291265487668,
        0.9676096075057984
    ]
}

==> code/propagation_invariance/cifar_results/eps0.03125_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.03125/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.9845628179550169,
        0.9599060585975643
    ]
}

==> code/propagation_invariance/cifar_results/eps0.03125_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.03125/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.8851772552490232,
        0.9717483507156368
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0375_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0375/box_trained/fc_3layer/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.616560161113739,
        0.5700123646736143,
        0.5747886990547182
    ],
    "local_PII": [
        0.7020380228996279,
        0.6932337922096251,
        0.7002742901802066
    ],
    "natural_PII": [
        0.6941178870201109,
        0.6994475117683414,
        0.6863297681808469
    ],
    "global_slackness": [
        0.8341845273971558,
        0.7475956619262698
    ],
    "local_slackness": [
        0.9278391576766966,
        0.9616834601402282
    ],
    "natural_slackness": [
        0.943779490852356,
        0.9538707480430603
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0375_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0375/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.7175973653793335,
        0.6941668095588681,
        0.5831516352653502
    ],
    "local_PII": [
        0.7269708414077758,
        0.8071478419303892,
        0.7229066084861757
    ],
    "natural_PII": [
        0.7256722804069516,
        0.8172696139335631,
        0.7241452536582947
    ],
    "global_slackness": [
        0.9743011593818665,
        0.7712207096099857
    ],
    "local_slackness": [
        0.9847024274826051,
        0.9662997085571287
    ],
    "natural_slackness": [
        0.9853080978393556,
        0.960442164134979
    ]
}

==> code/propagation_invariance/cifar_results/eps0.0375_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.0375/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.9059004829406739,
        0.9764788171768184
    ]
}

==> code/propagation_invariance/cifar_results/eps0.05_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.05/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.4645737111568451,
        0.5344539591789247,
        0.4795987256050109
    ],
    "local_PII": [
        0.6577805997848511,
        0.6677389785766601,
        0.6473509305953982
    ],
    "natural_PII": [
        0.6459665293693543,
        0.6723532900810241,
        0.6261959931373595
    ],
    "global_slackness": [
        0.8056060075759888,
        0.8187387651443482
    ],
    "local_slackness": [
        0.9587529788970944,
        0.9563476272583008
    ],
    "natural_slackness": [
        0.9721578640937805,
        0.9264798265457153
    ]
}

==> code/propagation_invariance/cifar_results/eps0.05_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.05/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.6704932451248169,
        0.680381049823761,
        0.6243089367866516
    ],
    "local_PII": [
        0.7292523923873901,
        0.7783498535156249,
        0.7362844056129456
    ],
    "natural_PII": [
        0.7328304438591003,
        0.7885669262886046,
        0.724648665523529
    ],
    "global_slackness": [
        0.9589220285415649,
        0.87554980506897
    ],
    "local_slackness": [
        0.9834596821784969,
        0.9436641374588014
    ],
    "natural_slackness": [
        0.9833461021423341,
        0.9187047933578494
    ]
}

==> code/propagation_invariance/cifar_results/eps0.05_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.05/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.93037631072998,
        0.9387476557731627
    ]
}

==> code/propagation_invariance/cifar_results/eps0.05_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.05/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.4221527576446533,
        0.5396404123306273,
        0.36633613634109496
    ],
    "local_PII": [
        0.6285418089866642,
        0.6319210159301755,
        0.5978731732368466
    ],
    "natural_PII": [
        0.6323447931289675,
        0.6415953543663026,
        0.5998805455207826
    ],
    "global_slackness": [
        0.803604006767273,
        0.6623216674804687
    ],
    "local_slackness": [
        0.9733150114059451,
        0.8867642429351804
    ],
    "natural_slackness": [
        0.9830843686103821,
        0.8582894695281982
    ]
}

==> code/propagation_invariance/cifar_results/eps0.05_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.05/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.07399425655603409,
        0.26048286294937134,
        0.022910546964406964
    ],
    "local_PII": [
        0.08257445812225343,
        0.26032814569473267,
        0.025383879217505456
    ],
    "natural_PII": [
        0.13592433204650878,
        0.27024158353805555,
        0.04120736125111581
    ],
    "global_slackness": [
        0.08071979880332947,
        0.025246545696258546
    ],
    "local_slackness": [
        0.08911002212762834,
        0.0275078311264515
    ],
    "natural_slackness": [
        0.1476263036727906,
        0.04573820568919182
    ]
}

==> code/propagation_invariance/cifar_results/eps0.1_IBP.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.1/box_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/model.ckpt",
    "global_PII": [
        0.25768837332725525,
        0.46111736111640933,
        0.21591517996788023
    ],
    "local_PII": [
        0.4976807694911956,
        0.7416315214157103,
        0.6374760781288149
    ],
    "natural_PII": [
        0.5023195236206055,
        0.7474637108802794,
        0.5836977242946626
    ],
    "global_slackness": [
        0.6198817491531372,
        0.7010176812171935
    ],
    "local_slackness": [
        0.9564390036582945,
        0.9103076679229737
    ],
    "natural_slackness": [
        0.974053494548798,
        0.8733135685920714
    ]
}

==> code/propagation_invariance/cifar_results/eps0.1_IBP_narrow.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.1/box_trained/fc_3layer_narrow/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.9530246481895448,
        0.8216318768501281
    ]
}

==> code/propagation_invariance/cifar_results/eps0.1_IBP_wide.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.1/box_trained/fc_3layer_wide/init_fast/alpha5.0/fast_reg/model.ckpt",
    "natural_slackness": [
        0.956530093097687,
        0.8267618269920346
    ]
}

==> code/propagation_invariance/cifar_results/eps0.1_TAPS.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.1/TAPS_trained/fc_3layer/init_fast/alpha5.0/soft_thre_0.5/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.277147114276886,
        0.5351683515548705,
        0.31571992678642263
    ],
    "local_PII": [
        0.4833367394924163,
        0.6804239170074465,
        0.49396281185150154
    ],
    "natural_PII": [
        0.48780734252929675,
        0.6911044409751891,
        0.42303054838180537
    ],
    "global_slackness": [
        0.4827989339828491,
        0.6974416428565978
    ],
    "local_slackness": [
        0.844150467300415,
        0.8181858044624329
    ],
    "natural_slackness": [
        0.8566046276092527,
        0.7437112004280093
    ]
}

==> code/propagation_invariance/cifar_results/eps0.1_adv.json <==
{
    "model": "test_models/theory_test/cifar10/eps0.1/adv_trained/fc_3layer/init_default/alpha5.0/soft_thre_0.5/model.ckpt",
    "global_PII": [
        0.1187388226389885,
        0.3306892651081086,
        0.039540078133344654
    ],
    "local_PII": [
        0.12200364120006564,
        0.33230561776161194,
        0.0415427951872349
    ],
    "natural_PII": [
        0.1749634608983994,
        0.37792851200103766,
        0.07572676694393159
    ],
    "global_slackness": [
        0.1701904684305191,
        0.046907879853248596
    ],
    "local_slackness": [
        0.17118564832210542,
        0.0494071608245373
    ],
    "natural_slackness": [
        0.25151885657310485,
        0.11243325649499895
    ]
}

==> code/propagation_invariance/cifar_results/random.json <==
{
    "model": null,
    "global_PII": [
        0.06645207852125168,
        0.14281310751438137,
        0.010266994656622409
    ],
    "local_PII": [
        0.09422283302545548,
        0.21217727823257443,
        0.021714414533972735
    ],
    "natural_PII": [
        0.09422283302545548,
        0.21217727823257443,
        0.021714414533972735
    ],
    "global_slackness": [
        0.06644585728645325,
        0.010265858548879623
    ],
    "local_slackness": [
        0.0941787789940834,
        0.021702086198329924
    ],
    "natural_slackness": [
        0.0941787789940834,
        0.021702086198329924
    ]
}

==> code/propagation_invariance/mnist_results/eps0.0.json <==
{
    "model": "test_models/theory_test/mnist/eps0.0/box_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.133118137717247,
        0.2920558870792388,
        0.049999369734525685
    ],
    "local_PII": [
        0.171977259349823,
        0.31465158309936525,
        0.06918009953498841
    ],
    "natural_PII": [
        0.171977259349823,
        0.31465158309936525,
        0.06918009953498841
    ],
    "global_slackness": [
        0.13876011967658997,
        0.05223475964665414
    ],
    "local_slackness": [
        0.17928014919757845,
        0.07254339771270751
    ],
    "natural_slackness": [
        0.17928014919757845,
        0.07254339771270751
    ]
}

==> code/propagation_invariance/mnist_results/eps0.0001_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.0001/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.2186206430196762,
        0.3224940198421478,
        0.08575723564624789
    ],
    "local_PII": [
        0.3597917105674745,
        0.36315146212577815,
        0.13285959706306463
    ],
    "natural_PII": [
        0.3599417769432068,
        0.36351450204849245,
        0.13294668688774114
    ],
    "global_slackness": [
        0.22263827919960022,
        0.08099581940174098
    ],
    "local_slackness": [
        0.35980575575828555,
        0.1331401566028596
    ],
    "natural_slackness": [
        0.35996172957420364,
        0.1332567979574203
    ]
}

==> code/propagation_invariance/mnist_results/eps0.0001_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.0001/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.3431188464164734,
        0.3306627007484436,
        0.094928677046299
    ],
    "local_PII": [
        0.4356136288166045,
        0.35675784249305736,
        0.13689676954746247
    ],
    "natural_PII": [
        0.435732290029526,
        0.3569267885684967,
        0.13698729674816132
    ],
    "global_slackness": [
        0.32562413811683655,
        0.09462570599317552
    ],
    "local_slackness": [
        0.4301757695198059,
        0.14708294241428382
    ],
    "natural_slackness": [
        0.43030309171676634,
        0.14717813267707827
    ]
}

==> code/propagation_invariance/mnist_results/eps0.0001_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.0001/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.13675525784492493,
        0.3000868765830993,
        0.051124786645174024
    ],
    "local_PII": [
        0.1722256087303162,
        0.3235381654739381,
        0.06930406193733211
    ],
    "natural_PII": [
        0.17230074734687806,
        0.32385317335128805,
        0.06939493472576143
    ],
    "global_slackness": [
        0.14247679710388184,
        0.0530099555671215
    ],
    "local_slackness": [
        0.18105955448150635,
        0.073052433013916
    ],
    "natural_slackness": [
        0.1811384591341019,
        0.07315255745649334
    ]
}

==> code/propagation_invariance/mnist_results/eps0.001_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.001/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.32097840309143066,
        0.3821373958110809,
        0.11224496195316319
    ],
    "local_PII": [
        0.4893380599498749,
        0.4366437932014466,
        0.2120252286434174
    ],
    "natural_PII": [
        0.4909697071552279,
        0.4398657575130464,
        0.21355667297840117
    ],
    "global_slackness": [
        0.3028561472892761,
        0.09461873234510422
    ],
    "local_slackness": [
        0.5050737154960632,
        0.20503876736164092
    ],
    "natural_slackness": [
        0.5071167680740355,
        0.20704726021289827
    ]
}

==> code/propagation_invariance/mnist_results/eps0.001_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.001/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.39952537417411804,
        0.35977144083976736,
        0.12557620291709895
    ],
    "local_PII": [
        0.5062276089668274,
        0.3981067075729371,
        0.18983568823337557
    ],
    "natural_PII": [
        0.5070975180625916,
        0.3999638464450838,
        0.19047687535285948
    ],
    "global_slackness": [
        0.4043750762939453,
        0.1198098360300064
    ],
    "local_slackness": [
        0.5429676499366762,
        0.21228381843566893
    ],
    "natural_slackness": [
        0.5440893496513366,
        0.2134623624563217
    ]
}

==> code/propagation_invariance/mnist_results/eps0.001_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.001/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.12408480048179626,
        0.29009977946281434,
        0.045238005238771466
    ],
    "local_PII": [
        0.1682150234222412,
        0.3132454195022583,
        0.06715556265115737
    ],
    "natural_PII": [
        0.16906463124752044,
        0.3163487860679626,
        0.06798031473159791
    ],
    "global_slackness": [
        0.13276326656341553,
        0.04890072787404061
    ],
    "local_slackness": [
        0.17855304806232458,
        0.07182010838985443
    ],
    "natural_slackness": [
        0.1794249849796295,
        0.07272763103246685
    ]
}

==> code/propagation_invariance/mnist_results/eps0.01_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.01/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.40849995613098145,
        0.5451142619132996,
        0.1575306639194488
    ],
    "local_PII": [
        0.7092032965660097,
        0.6132826162338257,
        0.4801372184753418
    ],
    "natural_PII": [
        0.7192387652397159,
        0.622132505607605,
        0.5102163761138916
    ],
    "global_slackness": [
        0.4052233397960663,
        0.14432045576572416
    ],
    "local_slackness": [
        0.7788490112304688,
        0.47621144990921016
    ],
    "natural_slackness": [
        0.7921954286575318,
        0.5073411597251893
    ]
}

==> code/propagation_invariance/mnist_results/eps0.01_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.01/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.4545735716819763,
        0.40138317465782164,
        0.13148741018772117
    ],
    "local_PII": [
        0.6397182991027832,
        0.4597467411518096,
        0.31852585783004755
    ],
    "natural_PII": [
        0.6468617345809936,
        0.47848315100669875,
        0.335570670080185
    ],
    "global_slackness": [
        0.4636203646659851,
        0.119745637345314
    ],
    "local_slackness": [
        0.6814625038146972,
        0.30994689822196964
    ],
    "natural_slackness": [
        0.6934335901260379,
        0.33214862914085397
    ]
}

==> code/propagation_invariance/mnist_results/eps0.01_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.01/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.09099242836236954,
        0.28756311788558964,
        0.026607859623432158
    ],
    "local_PII": [
        0.12464977254867549,
        0.29582827911376947,
        0.04056422165036203
    ],
    "natural_PII": [
        0.13141634206771854,
        0.3099426965713501,
        0.04578184263110162
    ],
    "global_slackness": [
        0.10271599888801575,
        0.03260891879200936
    ],
    "local_slackness": [
        0.13694062609672555,
        0.04695277754664421
    ],
    "natural_slackness": [
        0.14385953068733218,
        0.05240555533170701
    ]
}

==> code/propagation_invariance/mnist_results/eps0.05_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.05/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.6012112498283386,
        0.6343280321121216,
        0.3000346322059631
    ],
    "local_PII": [
        0.6352645153045655,
        0.7255428604125975,
        0.5877785961151126
    ],
    "natural_PII": [
        0.6364707710266115,
        0.7377152014732361,
        0.6182800700187682
    ],
    "global_slackness": [
        0.6621989011764526,
        0.2907847128391266
    ],
    "local_slackness": [
        0.8177890686035156,
        0.7770382019042968
    ],
    "natural_slackness": [
        0.8261641839027404,
        0.840182728290558
    ]
}

==> code/propagation_invariance/mnist_results/eps0.05_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.05/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.5884412527084351,
        0.4780563768863677,
        0.23040491683483125
    ],
    "local_PII": [
        0.5815882683753966,
        0.566055710887909,
        0.3985117900371552
    ],
    "natural_PII": [
        0.5821619341850279,
        0.5904640622138976,
        0.4168814595222474
    ],
    "global_slackness": [
        0.6418839693069458,
        0.2489022577524186
    ],
    "local_slackness": [
        0.9188080285072328,
        0.6078613821029663
    ],
    "natural_slackness": [
        0.9268773328781127,
        0.6635766217231751
    ]
}

==> code/propagation_invariance/mnist_results/eps0.05_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.05/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.0707373097538948,
        0.27288356890678384,
        0.016532437083125115
    ],
    "local_PII": [
        0.0868821642041206,
        0.2728912135601043,
        0.02078537163436412
    ],
    "natural_PII": [
        0.10891991353034976,
        0.30248256669044493,
        0.031042486971616753
    ],
    "global_slackness": [
        0.08269589394330978,
        0.01836658116877079
    ],
    "local_slackness": [
        0.10141067694425583,
        0.02427264910042286
    ],
    "natural_slackness": [
        0.12615669915676117,
        0.03755101569890975
    ]
}

==> code/propagation_invariance/mnist_results/eps0.1_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.1/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.5635064244270325,
        0.6038990758895876,
        0.3332195342063904
    ],
    "local_PII": [
        0.556617022228241,
        0.6867453083038331,
        0.5266767964363099
    ],
    "natural_PII": [
        0.5534785155296326,
        0.6974755737304689,
        0.5098601647377016
    ],
    "global_slackness": [
        0.7677477598190308,
        0.4592096200942994
    ],
    "local_slackness": [
        0.8931735144615175,
        0.8858869445800786
    ],
    "natural_slackness": [
        0.8947017770767212,
        0.9338769561767579
    ]
}

==> code/propagation_invariance/mnist_results/eps0.1_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.1/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.6495811343193054,
        0.4737601599693299,
        0.31687423973083495
    ],
    "local_PII": [
        0.5330398117065427,
        0.5455621597290039,
        0.41125502762794475
    ],
    "natural_PII": [
        0.5266757250785828,
        0.5714607470512386,
        0.3598298241615296
    ],
    "global_slackness": [
        0.8048868179321289,
        0.4094755194664002
    ],
    "local_slackness": [
        0.8364373191833496,
        0.715979283618927
    ],
    "natural_slackness": [
        0.8399898717880248,
        0.6982756602287293
    ]
}

==> code/propagation_invariance/mnist_results/eps0.1_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.1/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.08908975124359131,
        0.20640576336383823,
        0.018961789816617964
    ],
    "local_PII": [
        0.0961416167497635,
        0.20640621426105502,
        0.020450545701384548
    ],
    "natural_PII": [
        0.12314519815444948,
        0.2437088182687759,
        0.03096627242863178
    ],
    "global_slackness": [
        0.08795022964477539,
        0.01454133826047182
    ],
    "local_slackness": [
        0.10003955297470091,
        0.017175522744655607
    ],
    "natural_slackness": [
        0.1346593465328217,
        0.031188404804468172
    ]
}

==> code/propagation_invariance/mnist_results/eps0.2_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.2/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.4830114245414734,
        0.5950853506088258,
        0.28703318338394174
    ],
    "local_PII": [
        0.5235175604820254,
        0.672269155216217,
        0.4798902328491212
    ],
    "natural_PII": [
        0.5142617706298829,
        0.6804399952888487,
        0.4394805075168609
    ],
    "global_slackness": [
        0.8423871397972107,
        0.6139654612541199
    ],
    "local_slackness": [
        0.9055136487960819,
        0.9440228981971738
    ],
    "natural_slackness": [
        0.9032690734863281,
        0.9597543703079221
    ]
}

==> code/propagation_invariance/mnist_results/eps0.2_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.2/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.4686877727508545,
        0.5174200612068173,
        0.2838493430137636
    ],
    "local_PII": [
        0.5135246961593626,
        0.5812308360099792,
        0.38629684453010565
    ],
    "natural_PII": [
        0.5034241059303283,
        0.5982278828620908,
        0.29801093988418575
    ],
    "global_slackness": [
        0.8490244746208191,
        0.6054058682441711
    ],
    "local_slackness": [
        0.9640532888412473,
        0.8528309482574464
    ],
    "natural_slackness": [
        0.9577484086036682,
        0.8079104385375979
    ]
}

==> code/propagation_invariance/mnist_results/eps0.2_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.2/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.11720579117536545,
        0.19296900255680083,
        0.02353280485570431
    ],
    "local_PII": [
        0.1187103319525719,
        0.19296900255680083,
        0.023708025363087658
    ],
    "natural_PII": [
        0.1325280240535736,
        0.2207172310829163,
        0.028966896840929988
    ],
    "global_slackness": [
        0.1111469492316246,
        0.020200300753116615
    ],
    "local_slackness": [
        0.12086746490001678,
        0.023546649041771884
    ],
    "natural_slackness": [
        0.1576881869316101,
        0.03266338769197464
    ]
}

==> code/propagation_invariance/mnist_results/eps0.3_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.3/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.4746341109275818,
        0.6416597622871401,
        0.26320226998329155
    ],
    "local_PII": [
        0.528414614486694,
        0.6790899317741395,
        0.5329489828109739
    ],
    "natural_PII": [
        0.48406758165359487,
        0.6918412370681764,
        0.5115170190334318
    ],
    "global_slackness": [
        0.7601999044418335,
        0.6295862407684326
    ],
    "local_slackness": [
        0.8699981817245483,
        0.9507877268791199
    ],
    "natural_slackness": [
        0.8682601016998289,
        0.8671402311325073
    ]
}

==> code/propagation_invariance/mnist_results/eps0.3_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.3/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.4171929657459259,
        0.5603301617622378,
        0.23904624273777003
    ],
    "local_PII": [
        0.4808184591770171,
        0.6124380185127258,
        0.44276836352348325
    ],
    "natural_PII": [
        0.4610187914848327,
        0.6295018170356753,
        0.3691080083370209
    ],
    "global_slackness": [
        0.7777498364448547,
        0.6127032488822937
    ],
    "local_slackness": [
        0.9243575599670407,
        0.9236031906127932
    ],
    "natural_slackness": [
        0.9139273101806642,
        0.8274866228103637
    ]
}

==> code/propagation_invariance/mnist_results/eps0.3_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.3/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.10449521243572235,
        0.19928642113208772,
        0.029364328229427326
    ],
    "local_PII": [
        0.1086142891764641,
        0.19928642113208772,
        0.031058571594953545
    ],
    "natural_PII": [
        0.11986819798946383,
        0.21572069430351254,
        0.023162105134129522
    ],
    "global_slackness": [
        0.1472744345664978,
        0.05223077353239059
    ],
    "local_slackness": [
        0.16167296636104586,
        0.05899016329646111
    ],
    "natural_slackness": [
        0.15719299740791326,
        0.025025981399416926
    ]
}

==> code/propagation_invariance/mnist_results/eps0.4_IBP.json <==
{
    "model": "test_models/theory_test/mnist/eps0.4/box_trained/fc_3layer/alpha5.0/fast_reg/model.ckpt",
    "global_PII": [
        0.499421089887619,
        0.6500238287925723,
        0.311647967004776
    ],
    "local_PII": [
        0.512089019918442,
        0.7186369057655334,
        0.6406586671829225
    ],
    "natural_PII": [
        0.4341536856651307,
        0.7337106942176819,
        0.38688862490653986
    ],
    "global_slackness": [
        0.7147129774093628,
        0.7055505228042604
    ],
    "local_slackness": [
        0.9076713029861448,
        0.904462173652649
    ],
    "natural_slackness": [
        0.904240719413757,
        0.5929457260131836
    ]
}

==> code/propagation_invariance/mnist_results/eps0.4_TAPS.json <==
{
    "model": "test_models/theory_test/mnist/eps0.4/TAPS_trained/fc_3layer/init_fast/alpha5.0/fast_reg/last_block_3/model.ckpt",
    "global_PII": [
        0.49445295333862305,
        0.59640571308136,
        0.34752234835624696
    ],
    "local_PII": [
        0.4762395689964295,
        0.6380380323410033,
        0.5861993759155273
    ],
    "natural_PII": [
        0.4225260771751403,
        0.6592626088142398,
        0.3276612915039063
    ],
    "global_slackness": [
        0.7973439693450928,
        0.653013362979889
    ],
    "local_slackness": [
        0.85856072845459,
        0.8741492082595825
    ],
    "natural_slackness": [
        0.8354250399589539,
        0.46926351547241224
    ]
}

==> code/propagation_invariance/mnist_results/eps0.4_adv.json <==
{
    "model": "test_models/theory_test/mnist/eps0.4/adv_trained/fc_3layer/alpha5.0/model.ckpt",
    "global_PII": [
        0.15685012936592102,
        0.12181505886316299,
        0.02317776388227939
    ],
    "local_PII": [
        0.15683469886779786,
        0.12175317788124083,
        0.024637197527289396
    ],
    "natural_PII": [
        0.12753197534084315,
        0.10680653141736986,
        0.005871180088818074
    ],
    "global_slackness": [
        0.26899927854537964,
        0.18346387925148017
    ],
    "local_slackness": [
        0.30636960515975964,
        0.21594824557304376
    ],
    "natural_slackness": [
        0.2316865987300873,
        0.0237529142767191
    ]
}

==> code/propagation_invariance/mnist_results/random.json <==
{
    "model": null,
    "global_PII": [
        0.06645207852125168,
        0.14281310751438137,
        0.010266994656622409
    ],
    "local_PII": [
        0.06645207852125168,
        0.14281310751438137,
        0.01026699468046427
    ],
    "natural_PII": [
        0.09422283302545548,
        0.21217727823257443,
        0.021714414533972735
    ],
    "global_slackness": [
        0.06644585728645325,
        0.010265858548879623
    ],
    "local_slackness": [
        0.06644585728645325,
        0.010265858618915083
    ],
    "natural_slackness": [
        0.0941787789940834,
        0.021702086198329924
    ]
}

==> lqa/scripts/environment.yml <==
name: lqa
channels:
  - conda-forge
  - defaults
dependencies:
  - _libgcc_mutex=0.1=main
  - asn1crypto=0.24.0=py37_0
  - ca-certificates=2019.5.15=0
  - certifi=2019.6.16=py37_0
  - cffi=1.12.3=py37h2e261b9_0
  - chardet=3.0.4=py37_1
  - cryptography=2.7=py37h1ba5d50_0
  - idna=2.8=py37_0
  - libedit=3.1.20181209=hc058e9b_0
  - libffi=3.2.1=hd88cf55_4
  - libgcc-ng=9.1.0=hdf63c60_0
  - libstdcxx-ng=9.1.0=hdf63c60_0
  - ncurses=6.1=he6710b0_1
  - openssl=1.1.1c=h7b6447c_1
  - pip=19.1.1=py37_0
  - pycparser=2.19=py37_0
  - pyopenssl=19.0.0=py37_0
  - pysocks=1.7.0=py37_0
  - python=3.7.3=h0371630_0
  - readline=7.0=h7b6447c_5
  - requests=2.22.0=py37_0
  - setuptools=41.0.1=py37_0
  - six=1.12.0=py37_0
  - sqlite=3.28.0=h7b6447c_0
  - texsoup=0.2.0=py_0
  - tk=8.6.8=hbc83047_0
  - urllib3=1.24.2=py37_0
  - wheel=0.33.4=py37_0
  - xz=5.2.4=h14c3975_4
  - zlib=1.2.11=h7b6447c_3



==> lqa/settings/config.json <==
{
    "issues": {
        "CHK_CREF": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "ignore_labels": [
            ]
        },
        "CHK_FORBIDDEN_TEXT": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "forbidden": [
                "e.g.",
                "i.e."
            ]
        },
        "CHK_FONTS": {
            "enabled": true,
            "build_failure": false,
			"notify_slack": true,
			"ignore_appendix": false
        },
        "CHK_HEADERS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "ignore_files": [
            ]
        },
        "CHK_HYPHENATION": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false,
            "ignore_words": [
                "example-code"
            ]
        },
        "CHK_MERGE_MSGS": {
            "enabled": true,
            "build_failure": true,
            "notify_slack": true,
            "ignore_files": [
            ]
        },
        "CHK_PAGES": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false,
            "max_pages_body": 12
        },
        "CHK_RISKY_PACKAGES": {
            "enabled": true,
            "build_failure": true,
            "notify_slack": true,
            "packages": [
                "geometry",
                "fullpage",
                "vmargin",
                "arev",
                "avant",
                "bera",
                "bookman",
                "cabin",
                "chancery",
                "charter",
                "cmbright",
                "concrete",
                "courier",
                "dejavu",
                "droid",
                "drm",
                "ebgaramond",
                "euler",
                "eulervm",
                "fourier",
                "fouriernc",
                "gentium-tug",
                "helvet",
                "inconsolata",
                "kpfonts",
                "lato",
                "libertineotf",
                "libertine",
                "libertine-legacy",
                "librebaskerville",
                "lmodern",
                "mathdesign",
                "mathpazo",
                "mathptmx",
                "mtpro2",
                "newcent",
                "newtx",
                "newtxtext",
                "newtxmath",
                "newpxtext",
                "newpxmath",
                "quattrocento",
                "palatino",
                "tgadventor",
                "tgbonum",
                "tgchorus",
                "tgcursor",
                "tgheros",
                "tgpagella",
                "tgschola",
                "tgtermes",
                "txfonts",
                "times",
                "utopia",
                "yfonts",
                "pslatex"
            ]
        },
        "CHK_TODOS": {
            "enabled": false,
            "build_failure": false,
            "notify_slack": false
        },
        "CHK_UNREFERENCED_FLOATS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": true,
            "ignore_labels": [
            ]
        },
        "CHK_WARNINGS": {
            "enabled": true,
            "build_failure": false,
            "notify_slack": false,
            "acceptable_warnings": [
                "Overfull",
                "Underfull",
                "Empty `thebibliography' environment",
				"`h' float specifier changed to `ht'",
				"multiple pdfs with page group included in a single page"
            ]
        }
    },
    "notifications": {
        "slack": {
            "user-ids": {
                "samuel.steffen@inf.ethz.ch": "U9JEYDHFE",
                "benjamin.bichsel@inf.ethz.ch": "U9J1QN9DX"
            }
        }
    }
}

